Polynomial-time Algorithms for Multiple-arm Identification with Full-bandit Feedback

We study the problem of stochastic combinatorial pure exploration (CPE), where an agent sequentially pulls a set of single arms (a.k.a. a super arm) and tries to find the best super arm. Among a variety of problem settings of the CPE, we focus on the full-bandit setting, where we cannot observe the reward of each single arm, but only the sum of the rewards. Although we can regard the CPE with full-bandit feedback as a special case of pure exploration in linear bandits, an approach based on linear bandits is not computationally feasible since the number of super arms may be exponential. In this paper, we first propose a polynomial-time bandit algorithm for the CPE under general combinatorial constraints and provide an upper bound of the sample complexity. Second, we design an approximation algorithm for the 0-1 quadratic maximization problem, which arises in many bandit algorithms with confidence ellipsoids. Based on our approximation algorithm, we propose novel bandit algorithms for the top-k selection problem, and prove that our algorithms run in polynomial time. Finally, we conduct experiments on synthetic and real-world datasets, and confirm the validity of our theoretical analysis in terms of both the computation time and the sample complexity.

==> img/sample_n10k5_1_gaplarge.txt <==
6800.0,16700.0,34100.0,162200.0,6905000.0
1100.0,3600.0,25600.0,39700.0,1000.0
15800.0,59300.0,91200.0,433800.0,22069000.0
15800.0,59300.0,91200.0,433800.0,22069000.0
2800.0,9100.0,21400.0,72400.0,2811000.0


==> img/sample_n5k3_r1_gaplarge2.txt <==
1700.0,2900.0,6400.0,26900.0,741000.0
300.0,2500.0,3300.0,5000.0,174000.0
2300.0,7000.0,15200.0,42200.0,2418000.0
2300.0,7000.0,15200.0,42200.0,2418000.0
1300.0,1700.0,3600.0,12800.0,321000.0

